An Equivalence result for sketched Anderson Acceleration and sketched GMRES

In this paper we present an equivalence result between a randomized version of Anderson Acceleration and of randomized GMRES for linear problems. Namely, we extend the classical result of Walker and Ni (2011) to the case in which the least-squares problem in Anderson Acceleration is solved in a sketched space defined by a random projection. This equivalence suggests potential avenues for further research in the design and analysis of randomized acceleration methods.

==> residuals_airfoil1_randomrhs_maxit50_tol1.0e-08_k100_seed1_m50.csv <==
iter,gmres_residual,aa_residual,aa_eq_residual,eq_relerr,gmres_relres,aa_relres,aa_eq_relres
0,64.7390148556402,64.7390148556402,,,1.0,1.0,
1,64.73931175742095,166.11150608003632,166.11150608003632,0.0,1.0000045861337465,2.565863976312335,2.565863976312335
2,45.024122596177754,166.11309203205084,166.11309203205084,6.945706497449028e-16,0.6954712347195248,2.5658884739358787,2.5658884739358787
3,39.66709170997879,91.82855827224488,91.82855827222323,6.018417584561342e-13,0.6127231283706027,1.4184423176196135,1.418442317619279
4,37.71181841881798,77.40594260803411,77.40594260803711,6.546643840640891e-13,0.5825207334852183,1.1956614227238327,1.195661422723879
5,31.477704686008934,64.6030591760334,64.60305917600915,2.349409149077841e-12,0.48622464762863976,0.9978999420996756,0.9978999420993011
6,31.275026968177574,46.19742795624876,46.197427956236716,1.2278112615530106e-12,0.48309395868807886,0.7135948555791769,0.7135948555789908
7,28.15460592115296,46.10792977258177,46.10792977255497,1.4550911983384491e-12,0.4348939504861815,0.7122124097099192,0.7122124097095052
8,26.401883195513424,43.62177512729698,43.62177512728591,3.69903329219637e-12,0.4078202804659026,0.6738096837674779,0.6738096837673069
9,26.328428243865602,43.21045991336355,43.210459913244904,4.834631492034679e-12,0.40668564856253464,0.6674562473605352,0.6674562473587025
10,23.71447166805829,42.982447380573774,42.98244738045545,3.663861130544061e-12,0.3663088127142273,0.6639342207541956,0.6639342207523679
11,23.375441166988804,34.3124077638355,34.312407763826045,3.5235976243769935e-12,0.36107193195807924,0.530011274350526,0.53001127435038
12,22.39255645883522,35.7892929876778,35.78929298765534,3.884335341892879e-12,0.3458896696029092,0.5528241828746295,0.5528241828742826
13,21.179993034814583,32.077663031248825,32.077663031202,3.2517567918021095e-12,0.32715964371783046,0.4954919858261351,0.49549198582541176
14,21.41885494520479,29.099005248858727,29.099005248928666,3.2200871325099427e-12,0.3308492567112138,0.4494817431767508,0.44948174317783113
15,20.292245188532192,30.424572382089668,30.424572382217345,4.396135681936949e-12,0.3134469258418795,0.46995729622906074,0.46995729623103294
16,20.02380349576279,30.83468112383973,30.834681123895432,3.842249663827771e-12,0.30930040471597126,0.47629209669929573,0.47629209670015615
17,19.67735121619393,28.626237666501115,28.626237666446567,3.808298295442795e-12,0.3039488824485811,0.4421790744010238,0.4421790744001812
18,19.164693655540823,31.305281592213767,31.305281592296534,4.518452989335229e-12,0.296030047696519,0.4835612908540634,0.4835612908553419
19,19.1644190068121,32.93380933435337,32.93380933435354,3.365224004856815e-12,0.29602580529756783,0.5087165661663463,0.508716566166349
20,18.484572564990085,32.90150787188616,32.9015078718894,3.3732182098860465e-12,0.2855244647483181,0.5082176172320871,0.5082176172321372
21,19.218272281538972,29.412781153471606,29.41278115342488,4.608735860419897e-12,0.29685765723178337,0.45432852537312124,0.45432852537239954
22,19.295325537489617,37.91012146983498,37.910121469159556,1.3175508551710807e-11,0.2980478708320747,0.5855838485397059,0.5855838485292728
23,18.587655291502315,38.10457086218845,38.10457086139576,1.6311726402887026e-11,0.2871167461066627,0.5885874375313992,0.5885874375191547
24,18.582104588397797,36.349574512224414,36.3495745116593,1.64866334892099e-11,0.28703100641604656,0.5614786476636903,0.561478647654961
25,18.012902566282843,36.45308952161407,36.45308952093814,1.3791609006332764e-11,0.27823874994776077,0.5630776063383083,0.5630776063278675
26,17.496049156718183,34.88423790624903,34.88423790544277,1.903357457894692e-11,0.2702551034446872,0.5388441264365307,0.5388441264240766
27,17.366302285189796,32.98713864869969,32.98713864791608,1.6774946872126094e-11,0.26825095074298627,0.5095403246752647,0.5095403246631606
28,16.98360010282299,31.856964914703372,31.856964913929154,1.5994840354789132e-11,0.26233948942062624,0.4920829423453595,0.49208294233340044
29,17.127075040748757,30.343665191438905,30.343665190726327,1.4402365791191794e-11,0.26455569456748707,0.4687075523021385,0.4687075522911316
30,17.410802588908812,31.635831026606272,31.63583102617431,1.6578983813809707e-11,0.26893833073815987,0.4886671676600295,0.4886671676533571
31,17.287468489791,32.32883501241584,32.32883501190906,1.6995666056890172e-11,0.2670332337978862,0.49937174800242234,0.4993717479945943
32,17.265078816357345,32.10291629215153,32.10291629160891,1.7287515129057488e-11,0.26668738866132397,0.4958820637560976,0.49588206374771604
33,17.044566208262925,33.18487607553269,33.184876075798165,2.755965093669217e-11,0.26328121066207366,0.512594702738847,0.5125947027429477
34,16.554426124329996,34.03627521921688,34.0362752195597,3.64852911276071e-11,0.2557101951774253,0.5257459554352728,0.5257459554405682
35,16.380095854880192,33.28661290922133,33.286612909465994,4.282913559117393e-11,0.2530173789546494,0.5141661945805981,0.5141661945843773
36,15.95201518935949,32.66584233489133,32.6658423351161,3.78065009191093e-11,0.24640497271900816,0.504577377455187,0.504577377458659
37,15.977296602979163,31.284673608937247,31.284673609304363,3.569608319395142e-11,0.24679548551374325,0.4832429668368927,0.48324296684256346
38,15.96932199340903,30.807329265901434,30.807329266284434,3.3791283295129097e-11,0.2466723046221601,0.4758696025047318,0.47586960251064786
39,16.001559728861867,32.64129072790048,32.64129072836703,3.663818357902201e-11,0.24717026918842241,0.5041981377178263,0.5041981377250329
40,15.528135439510528,33.87316828461692,33.873168285298995,3.737704931123989e-11,0.239857456498779,0.5232265019810665,0.5232265019916021
41,15.454562370359755,32.82092230172669,32.82092230335051,3.555627522459279e-11,0.2387210000773331,0.5069728412598367,0.5069728412849192
42,15.486184054105822,32.55806060304437,32.55806060497819,3.964325932220265e-11,0.2392094487170997,0.5029125122716914,0.5029125123015624
43,15.487384830094705,32.015763994296364,32.01576399588757,3.565710697786512e-11,0.23922799666676436,0.49453585393116434,0.49453585395574307
44,15.869878364165752,34.13803989926154,34.138039902238035,4.811631656681084e-11,0.24513623507483961,0.5273178774095504,0.5273178774555272
45,15.925513991578484,37.03251386240191,37.03251386599595,5.1246945661148375e-11,0.2459956183622868,0.5720277632426092,0.572027763298125
46,15.90445375629778,37.33267547996347,37.33267548397442,5.047196292061107e-11,0.24567030857300956,0.576664250501967,0.5766642505639227
47,15.931395940452282,38.805658465270014,38.80565846726795,4.506608629376155e-11,0.2460864746857405,0.5994168825676713,0.5994168825985328
48,15.245039188384373,38.87930575714671,38.8793057589327,4.267845943063612e-11,0.23548457174362133,0.6005544854805503,0.600554485508138
49,15.263107079392313,35.546243379234575,35.546243381118074,4.1960918068589167e-11,0.23576365988001372,0.5490698840335799,0.5490698840626737
50,15.276428914289065,35.587547787601466,35.58754778934878,4.0751480339458014e-11,0.23596943741503582,0.5497078981964304,0.5497078982234206


==> residuals_airfoil1_randomrhs_maxit50_tol1.0e-08_k100_seed1_m50_bf113.csv <==
iter,gmres_residual,aa_residual,aa_eq_residual,eq_relerr,gmres_relres,aa_relres,aa_eq_relres
0,64.7390148556402075872690352365957227,64.7390148556402075872690352365957227,,,1.0,1.0,
1,64.7767135586747070918078467816899211,166.111506080036319317870687940764448,166.111506080036319317870687940764448,0.0,1.00058231814491713893171245049468548,2.565863976312335155201601883732865,2.565863976312335155201601883732865
2,44.8393780748956860100613634364699493,166.298117217735245439713082071476576,166.298117217735245439713082071476551,4.57108923264926734049213105419372489e-34,0.692617553339077096423295126591077863,2.5687464906371985361382193955900378,2.56874649063719853613821939559003741
3,39.6710408148291962654716815622118229,80.8463340198516484256496140751879759,80.8463340198516484256496140751880992,6.08113727111675027844259745820724423e-33,0.612784128755906865226333765671056122,1.24880389669395988982222217173158416,1.24880389669395988982222217173158609
4,37.7618022948547742195930849119803435,70.0303607740805457143486824565565066,70.0303607740805457143486824565565928,1.67787461927473823752613196106707542e-32,0.583292816226178357607718071579028585,1.08173349455871962887825044440121639,1.08173349455871962887825044440121774
5,31.4378062935589087187760758289263405,58.9341239118938568240960662105775664,58.9341239118938568240960662105782936,4.79828593254954688333197688689540588e-32,0.485608351681922092288039951158954305,0.910333962345727358604144878065042029,0.9103339623457273586041448780650532
6,31.4872744535532786014268167539118288,45.1924513162785787181341204874764435,45.1924513162785787181341204874776576,2.36834660237987933903483597928499284e-32,0.486372468344875299183352995165235753,0.698071347193836877010128379858572154,0.698071347193836877010128379858590932
7,28.7025048958154716699046268662391968,45.2450420105705692950958231480596162,45.2450420105705692950958231480593265,3.97556795998159827480587579903442362e-32,0.44335714653394737791803001799050395,0.698883696507604798181988412224242274,0.698883696507604798181988412224237845
8,26.7203314662429117906981973445940522,45.0507869819096279651111465635757318,45.0507869819096279651111465635756147,2.21646760457720883674589910544248602e-31,0.412739235001117364483362660162825791,0.695883109781129188274499217674762242,0.695883109781129188274499217674760412
9,26.4184137084749145866322750019358123,41.1510075446946049404812764426859329,41.1510075446946049404812764426811072,3.11115996204407539580803292019301993e-31,0.408075621283157097212014293504604559,0.635644636182001420132525951079152942,0.635644636182001420132525951079078408
10,24.0046497541516157307873544517652231,36.9609704619487231298443941293491908,36.9609704619487231298443941293447535,3.07547092470343538667176546649580581e-31,0.370791087996611320429710350834922046,0.570922658374814624173029986783868773,0.570922658374814624173029986783800306
11,23.9148809803291408765229322038333185,38.7331980162093348380560094703474151,38.7331980162093348380560094703556489,3.11242701400012724163140820548659925e-31,0.369404462419706144552372137495878308,0.598297612383806796609663177172444913,0.598297612383806796609663177172572121
12,22.523383150019234743361118331018859,39.0111469139159111444717697898277408,39.011146913915911144471769789832098,3.93631668341477728627692498985618969e-31,0.347910501885818351944448034344609115,0.602590987844128012442459587283408547,0.602590987844128012442459587283475858
13,21.205097963536927592017004121935543,35.473377602631233539585323959586362,35.4733776026312335395853239595882602,2.05899571809797876199233492708736404e-31,0.327547430414590130109188038009825726,0.547944352902687298815798480527735328,0.547944352902687298815798480527764698
14,21.1846691715623399124623922490206021,30.129109196268866216755305525336657,30.1291091962688662167553055253375075,2.04437449590492129870476921776922657e-31,0.327231874300241753095473640692159902,0.465393383934756475856717194362052415,0.465393383934756475856717194362065559
15,19.9400328857121305159890090024647606,28.8345192862817504774394064047989661,28.8345192862817504774394064048010307,1.92782745088242115537613701876739112e-31,0.308006430591751741944181860608023527,0.445396324775393500556171787443205787,0.445396324775393500556171787443237709
16,21.6740802704663914453126230264470491,28.4445569907626736184544206991456995,28.4445569907626736184544206991403685,2.21127534250979755735364355383016281e-31,0.334791629418471096133962860370298006,0.439372719127568254529781178244826031,0.439372719127568254529781178244743698
17,21.2266809426676750623516990394245875,35.538254525572616377729823606197819,35.5382545255726163777298236062011902,2.66989703968144472752059634413327724e-31,0.327880814837860622817049924372894834,0.54894648311869460365504942394350354,0.548946483118694603655049423943555637
18,20.4037047514830856831086427330695053,31.658994398510601593407087784089854,31.6589943985106015934070877840956996,2.51488563731322779600121434329145808e-31,0.315168601143850574792429489426415864,0.489024963835272190306112142070518024,0.489024963835272190306112142070608302
19,20.5606363935449179230639414988073715,39.3453623731311444204880704982673249,39.3453623731311444204880704982644283,2.96470372555387735892867405031985275e-31,0.317592667101785985123241943585587275,0.607753492401240772996676799717746735,0.607753492401240772996676799717701957
20,18.8861081631250764111706113163133906,40.0300949258537757992068236764079653,40.0300949258537757992068236764047236,2.89624324428414124875217515873681037e-31,0.291726838989420866673760753593164845,0.618330306927218626198133039457258064,0.61833030692721862619813303945720799
21,18.4522602833530373335819540335024835,34.129120286399540728104264527827468,34.1291202863995407281042645278287622,2.49848789506697626447618231052292979e-31,0.285025348694280218867316797568186648,0.527180099396062025982981904275704101,0.52718009939606202598298190427572413
22,18.3286152018512666968683620665851199,33.672611328128583702702965980059312,33.6726113281285837027029659800634412,2.39541188323692364499007906280233047e-31,0.283115448122306989326944527174414844,0.52012857166909685506929705358839627,0.520128571669096855069297053588460018
23,17.6761728687322467942566920521461284,33.6350077973642150517630461441581517,33.6350077973642150517630461441604628,2.2413779703719167815744460955294535e-31,0.273037408866166259389124197716184255,0.519547723615597435046202248082666474,0.5195477236155974350462022480827022
24,18.5143760030765597230450235238243247,31.4852214586038748843833210287868972,31.4852214586038748843833210287871714,2.33869922909319643251609820375236884e-31,0.285984827609151453260337347112946956,0.486340756479101906810862263940684689,0.486340756479101906810862263940688926
25,17.9904290870032450964716919933936592,36.1318063152257427979293967972362227,36.1318063152257427979293967972353167,2.52518757081407001778068480899835661e-31,0.277891610292798249580713868084526589,0.558114861583777392328622500641457748,0.558114861583777392328622500641443785
26,17.9583043415053496374843378473717171,35.5475863048299722249295975462198483,35.5475863048299722249295975462276506,2.32554606631362427237390674823429589e-31,0.277395391041246004506663282475952833,0.549090627716479487027362337621639864,0.549090627716479487027362337621760331
27,17.9158613991398201271655493101223742,35.3159240582670750154445655111806677,35.3159240582670750154445655111829295,2.4383748704076727544057430138793624e-31,0.276739790358100425463742581009315495,0.545512225309839926044286893005571695,0.545512225309839926044286893005606651
28,17.6735213773446585219510949589727794,35.1597583851945835591509368825026117,35.1597583851945835591509368825070183,2.72303815635778752677255726064082421e-31,0.272996452243741578355334130796500408,0.543099990996100041353795619385690239,0.543099990996100041353795619385758321
29,17.7404763325015741106261770637082345,36.0073086064710611322002266992574611,36.0073086064710611322002266992487035,2.76699953117945754374955287506034755e-31,0.274030681067059582914355182518787887,0.556191790788951493811859118490390894,0.556191790788951493811859118490255597
30,17.0441533093998575035654256664144403,36.3175426871485108549343161032809749,36.3175426871485108549343161032710032,2.88930148194007814387135022944614433e-31,0.26327483276361491920779666319914621,0.560983863720077065869111521792627319,0.560983863720077065869111521792473341
31,16.9621044919156278920393178090624874,32.5183370378367036619073714036302123,32.5183370378367036619073714036295344,3.1724164779680858520129915596648951e-31,0.262007454542503769023720959502925059,0.502298916817756201926431459580367876,0.50229891681775620192643145958035738
32,16.916694268119014520356335617110211,35.2752706588791222793626709612809156,35.2752706588791222793626709612708946,4.7392385078970344939977984775895836e-31,0.261306019343066885230158865916829146,0.544884267045745165555106248805491331,0.544884267045745165555106248805336486
33,16.8743052346408022818520291857629531,34.9219163578613047616960856772954892,34.9219163578613047616960856772896837,4.57332837665565899490432776559848382e-31,0.260651251370882964806790021236925026,0.539426131765099440658902542340684832,0.53942613176509944065890254234059518
34,16.7628352112926898340283010623521637,34.7307318245599914504442217569352285,34.730731824559991450444221756933509,5.08786736183055616652362614637203016e-31,0.258929414490963236921255704499520222,0.53647297386290351486400307064758944,0.536472973862903514864003070647562959
35,16.4374260996436439321721205271762832,34.7244370264680440951063374901283697,34.7244370264680440951063374901311184,4.9602536094468220971978547918774566e-31,0.253902938379538511817405962428941286,0.536375740407838065432517201564794241,0.536375740407838065432517201564836707
36,16.2252495873101728058359770796246557,34.7356651343989063018931155153594511,34.735665134398906301893115515356382,5.15553972745932135164222861295733434e-31,0.250625525017494034635731282221155906,0.5365491769044529654805778078752695,0.536549176904452965480577807875222026
37,16.2547964002406226114921608848008777,33.9495063473862809134607098252965204,33.9495063473862809134607098252948749,5.47319531435431980926567421810457671e-31,0.251081923882943801690882153882707445,0.524405668252588865037008969457504684,0.524405668252588865037008969457479261
38,15.7592634174214267889109217559163784,34.1469162412467703569592080091960828,34.1469162412467703569592080091954233,6.41999376485807008697433330711785832e-31,0.243427606252004073509277831448380541,0.527454987033554075423958443386552985,0.527454987033554075423958443386542777
39,15.564368769102608283449972897647084,32.8563975947520349181722818727272204,32.8563975947520349181722818727214827,5.85801292813310354791606419481459258e-31,0.240417139553469830238403355730696675,0.507520815199576861735125129964572575,0.507520815199576861735125129964483982
40,15.9714125358554324199032034316361443,32.1442514182310982702341125728730397,32.1442514182310982702341125728714497,5.36679868137721515324239400712347422e-31,0.246704596470453817588118645257108708,0.496520552404275878216094033581464265,0.49652055240427587821609403358143971
41,15.8042267130679148566550991312184657,34.085682792365149287445093729970798,34.0856827923651492874450937299615844,5.80208163884337997284917846845985096e-31,0.244122137914970377745356521881745047,0.526509136235265533431027842421927906,0.52650913623526553343102784242178558
42,16.1937695833256172312507595107995224,33.6475328842086741924963753614994794,33.6475328842086741924963753614846143,6.53302985171221060546210593637541552e-31,0.250139264853437599873370671791446673,0.519741194073440954844358209409387037,0.51974119407344095484435820940915737
43,16.0259078302937720477398051742687818,34.0839510724202431574010472423873007,34.0839510724202431574010472423773537,5.69280967848387665751086779762638018e-31,0.247546365449482263153881804140694531,0.526482386987555050874400614335555581,0.526482386987555050874400614335401988
44,15.9088105277336121057376141041378985,33.5106287249595235403168242345369463,33.5106287249595235403168242345251195,5.51098692354994214959864717239198778e-31,0.245737606035684075530812926999825194,0.517626485353290832633913476070486837,0.517626485353290832633913476070304162
45,15.9055484269823013221190513798311023,33.0419997824957012214305708784599582,33.0419997824957012214305708784519279,6.09757944196598903431517813501050042e-31,0.245687217552655953237501932448349634,0.510387744641699755362485640821474211,0.510387744641699755362485640821350181
46,15.6078115813546011087486452292060645,33.2916525942146986533961383698969743,33.2916525942146986533961383698812772,6.23418980160724385207141360324247239e-31,0.241088184862837987706640961338883393,0.514244040760441931763365515125974716,0.514244040760441931763365515125732242
47,15.5885315684559296149410306920702304,31.7946819393284082153503071319293336,31.7946819393284082153503071319212725,6.09315869708754494001947835982934519e-31,0.240790373520764533587397794215584085,0.491120879893314973765155887975320324,0.491120879893314973765155887975195813
48,15.2436434126773260471456088998990048,31.9434837973942976058722914795247995,31.9434837973942976058722914795244883,6.10852959307595095219664778617997229e-31,0.235463011704282456840782422554445484,0.493419368036789178026327360248369998,0.493419368036789178026327360248365183
49,15.4896434906101659263446670359207284,31.1170854311274351550925840571749783,31.117085431127435155092584057162335,6.2412745997931425001605745053927496e-31,0.239262885373682413780322485222578205,0.480654293249821443080725305878060763,0.480654293249821443080725305877865473
50,17.1756523512222528256570251838057583,33.8267858320011301417331066041702603,33.826785832001130141733106604177095,6.92952107625809751949009973711512677e-31,0.265306050602125769389932766715099717,0.522510049116913075767626964584839872,0.522510049116913075767626964584945413


==> residuals_standard_airfoil1_randomrhs_maxit50_tol1.0e-08_seed1_m50.csv <==
iter,gmres_residual,aa_residual,aa_eq_residual,eq_relerr,gmres_relres,aa_relres,aa_eq_relres
0,64.7390148556402,64.7390148556402,,,1.0,1.0,
1,64.73471394652312,166.11150608003632,166.11150608003632,0.0,0.9999335654222313,2.565863976312335,2.565863976312335
2,44.79162529053626,166.0851074318638,166.0851074318638,5.410298393533087e-16,0.691879933459227,2.565456206002092,2.565456206002092
3,39.448066527469535,82.06816961682634,82.06816961682651,1.6279066763598732e-14,0.6093399260930016,1.2676771464599508,1.2676771464599534
4,37.35402612876804,73.71998041746508,73.71998041746582,3.2270170084352315e-14,0.5769940462032482,1.1387257063125116,1.1387257063125231
5,31.07064021009446,63.21234381946564,63.21234381946662,7.359501942987313e-14,0.4799368708247731,0.9764180681528928,0.9764180681529079
6,30.85903263257685,47.01270386372381,47.01270386372308,7.009134242925397e-14,0.47666824559175913,0.7261881257933284,0.7261881257933173
7,27.83069797729301,47.90696476660772,47.90696476660779,3.5099477764223065e-14,0.42989066236722845,0.7400014484841047,0.7400014484841058
8,25.97755343508323,38.961355049947805,38.96135504994726,1.1070204340435593e-13,0.40126581309601145,0.6018218710437081,0.6018218710436997
9,25.66436554409817,37.38056365388158,37.38056365388168,7.36267507894565e-14,0.3964281137321359,0.5774039616950536,0.577403961695055
10,23.250092602099404,35.30280253091382,35.302802530913674,7.222183477159957e-14,0.35913571829821883,0.5453095418525381,0.5453095418525359
11,22.990304080876648,30.86335242734338,30.86335242734347,5.969243353689033e-14,0.3551228595637748,0.476734971889281,0.47673497188928243
12,21.88954676136126,31.282140666434948,31.282140666434938,6.73897408279556e-14,0.33811986188192966,0.48320384139595196,0.4832038413959518
13,20.68162178407386,27.740726621746237,27.740726621746294,4.5006167366704274e-14,0.3194614843953257,0.4285009075841599,0.42850090758416076
14,20.620670069967762,26.82690883743579,26.826908837435816,5.574860344555809e-14,0.3185199854515742,0.41438549686392967,0.41438549686393006
15,19.271775464228007,26.287457208009634,26.287457208009545,5.020695844741783e-14,0.29768410142171026,0.4060527838835257,0.40605278388352434
16,19.022588076586736,23.766981024921623,23.76698102492168,4.033824894641822e-14,0.2938349945393005,0.36711990563833846,0.3671199056383393
17,18.476408249719498,24.233336199808143,24.23333619980817,4.889319373973691e-14,0.2853983535418255,0.3743235242897256,0.37432352428972604
18,17.61186928060253,22.220301244025837,22.220301244025883,3.554683130085832e-14,0.27204413474432326,0.34322890599392486,0.3432289059939256
19,17.608941937434007,21.561504090886558,21.561504090886626,3.8259381493119265e-14,0.27199891713983776,0.3330527061458377,0.3330527061458387
20,16.78818485033978,21.474720907987827,21.47472090798793,3.784752887041568e-14,0.2593209811390442,0.331712197905293,0.33171219790529455
21,16.491541546897857,19.714456305347564,19.714456305347717,5.742807161555003e-14,0.2547388399973633,0.3045220312559328,0.30452203125593513
22,16.269813703445923,19.860453651785885,19.860453651786024,8.688672291133338e-14,0.2513138906998437,0.30677719912902873,0.3067771991290309
23,15.628754381565326,18.896288892718584,18.89628889271863,6.086843704277813e-14,0.24141168067533103,0.2918840970140635,0.2918840970140642
24,15.62215381404686,18.140985948217214,18.14098594821716,6.545613757351952e-14,0.24130972411122228,0.2802172073311482,0.28021720733114736
25,15.144195103567622,18.244482017040774,18.244482017040646,7.199259857116037e-14,0.23392686986876857,0.2818158734377354,0.28181587343773346
26,14.847631592929233,17.19566712056098,17.195667120561033,5.220305073843488e-14,0.22934596125748233,0.2656152114595061,0.2656152114595069
27,14.768522742007075,17.285175537902983,17.28517553790297,7.932308564642074e-14,0.2281239956298224,0.26699781540461703,0.2669978154046168
28,14.243897870207014,16.838861986792118,16.83886198679205,6.126941893484827e-14,0.22002030617810758,0.26010377242132343,0.2601037724213224
29,14.19475259400017,16.10974800568719,16.109748005687212,5.814605100964073e-14,0.2192611769835032,0.2488414141242323,0.2488414141242326
30,13.915189371085328,16.27567327318063,16.275673273180715,6.997364157439431e-14,0.21494286562924128,0.25140440134088105,0.2514044013408823
31,13.602506839235499,15.553494940396904,15.553494940396805,4.72939512542532e-14,0.21011297236399665,0.24024917547910213,0.2402491754791006
32,13.582026280501571,15.435677374197805,15.43567737419779,6.527822477035878e-14,0.20979661662735782,0.23842929041502112,0.23842929041502087
33,13.195993671681894,15.25413089544467,15.25413089544459,5.6284041512474216e-14,0.2038337114197256,0.23562500803355516,0.2356250080335539
34,13.115268475724278,14.639375477295554,14.639375477295609,5.018627037669424e-14,0.20258677869858946,0.22612910483638815,0.22612910483638898
35,12.95386788401903,14.773042220783774,14.773042220783832,6.502903511045261e-14,0.20009368250203546,0.22819380637357217,0.2281938063735731
36,12.663314102527169,14.227258705168714,14.227258705168625,4.442933082534186e-14,0.19560560398956878,0.21976328705176773,0.21976328705176634
37,12.661116028974057,14.058257662189595,14.058257662189675,5.660770925015188e-14,0.19557165114740685,0.21715278945065394,0.21715278945065516
38,12.385781817443458,14.005747672753786,14.005747672753778,5.300557616998256e-14,0.19131866379280224,0.21634168675542603,0.2163416867554259
39,12.281213842759161,13.51268410687178,13.512684106871856,4.7119886240697764e-14,0.1897034403465161,0.20872551330914366,0.20872551330914485
40,12.189328081088972,13.645648517344725,13.645648517344757,6.465245153928213e-14,0.18828411442882823,0.21077936616386256,0.21077936616386306
41,11.924570454537585,13.255421263769184,13.25542126376921,4.6023577933825326e-14,0.1841944997329333,0.20475166780537352,0.2047516678053739
42,11.922664265315882,13.098749110482792,13.098749110482842,5.5284406205791294e-14,0.18416505552180415,0.20233161007610853,0.2023316100761093
43,11.691751474050188,13.138360359405091,13.138360359405093,5.79901748445299e-14,0.180598229678368,0.20294347062126245,0.20294347062126247
44,11.580248222317511,12.649260128159556,12.649260128159668,4.5780458398563347e-14,0.17887587953168574,0.1953885173626105,0.19538851736261223
45,11.527444335525665,12.70824803173961,12.708248031739661,6.345784831333477e-14,0.1780602371109663,0.1962996820399166,0.19629968203991738
46,11.299914808124413,12.427306432851923,12.427306432851921,4.8187964298682096e-14,0.17454567131306817,0.1919600794136772,0.19196007941367718
47,11.29079554810891,12.19728188690357,12.197281886903546,5.1707274344531876e-14,0.17440480942266348,0.18840697397237138,0.18840697397237105
48,11.137210249710854,12.25716265549488,12.257162655494888,5.800438947633579e-14,0.17203243321736392,0.18933193041053836,0.18933193041053847
49,11.019033969888577,11.886303329837391,11.88630332983744,4.246660229687249e-14,0.1702070072345034,0.1836034013854295,0.18360340138543024
50,11.000207579254976,11.900432720192928,11.90043272019301,5.874823596727892e-14,0.16991620283045772,0.18382165293570474,0.18382165293570601


==> residuals_standard_airfoil1_randomrhs_maxit50_tol1.0e-08_seed1_m50_bf113.csv <==
iter,gmres_residual,aa_residual,aa_eq_residual,eq_relerr,gmres_relres,aa_relres,aa_eq_relres
0,64.7390148556402075872690352365957227,64.7390148556402075872690352365957227,,,1.0,1.0,
1,64.7347139465231213451260701047229855,166.111506080036319317870687940764448,166.111506080036319317870687940764448,0.0,0.999933565422231451559794967281804915,2.565863976312335155201601883732865,2.565863976312335155201601883732865
2,44.7916252905362722119936739049695995,166.085107431863807948444106985958011,166.085107431863807948444106985957962,8.91362831696123806823612464148117448e-33,0.69187993345922726474447958099576317,2.56545620600209214321315354128494833,2.56545620600209214321315354128494756
3,39.4480665274695423241652531934964199,82.0681696168265321654656252004792559,82.068169616826532165465625200478997,1.45368286991813170829219675524177223e-32,0.609339926093001686289786844102668926,1.26767714645995373693572098156079001,1.26767714645995373693572098156078596
4,37.3540261287680460380502745105909683,73.7199804174658225684568492468210801,73.7199804174658225684568492468259981,2.39076711558090997717662793020812251e-31,0.576994046203248331339809583129429841,1.13872570631252312298500577500883453,1.13872570631252312298500577500891041
5,31.0706402100944661753061296913997924,63.212343819466634132815500612186178,63.2123438194666341328155006121829055,2.60054034228281748616045655937605177e-31,0.479936870824773179183928918390378222,0.976418068152908161475875378689576514,0.976418068152908161475875378689525958
6,30.8590326325768535180392314502767096,47.0127038637230735290988202868032778,47.0127038637230735290988202868025752,7.16679496098756341477572388234716289e-32,0.476668245591759196543324776450866516,0.726188125793317068868166021634180532,0.726188125793317068868166021634169747
7,27.8306979772930121617778862128645186,47.9069647666077927742732345386884718,47.9069647666077927742732345386894147,1.40918892814451707789148942306939296e-31,0.429890662367228462485603194539970916,0.740001448484105732262978748029165157,0.740001448484105732262978748029179698
8,25.9775534350832308366576585689583659,38.9613550499472488521890024257802295,38.9613550499472488521890024257806855,8.16567292676492139617066576884318606e-32,0.401265813096011428618794564601871922,0.601821871043699525324857201855149132,0.601821871043699525324857201855156162
9,25.6643655440981688274559710028418285,37.3805636538816769593730319651480505,37.3805636538816769593730319651478286,8.83333448935446131890389022249261097e-32,0.396428113732135853973026998296643335,0.577403961695055029922213640134691205,0.577403961695055029922213640134687835
10,23.2500926020994027089572320962132035,35.3028025309136784046014782423723128,35.3028025309136784046014782423720169,6.00655302736916532707198248543276871e-32,0.3591357182982187858509296362690716,0.54530954185253591929248524290107597,0.545309541852535919292485242901071444
11,22.9903040808766439590986694811785688,30.8633524273434629990555022627254038,30.8633524273434629990555022627246273,1.50955790256251409353327890421701902e-31,0.355122859563774738413004922775393572,0.476734971889282291009238026040717054,0.476734971889282291009238026040705065
12,21.8895467613612573115600895239025874,31.282140666434930106331637452229378,31.282140666434930106331637452229982,1.21768917742828308617796814745991679e-31,0.338119861881929627496753169756586103,0.48320384139595167370534442556963354,0.483203841395951673705344425569642832
13,20.681621784073855633514352278969931,27.7407266217462870738685925480348874,27.7407266217462870738685925480348843,4.11201467251148587548987249112550566e-32,0.319461484395325588513919259790234015,0.428500907584160635458924380710426191,0.428500907584160635458924380710426143
14,20.6206700699677566553304353381943723,26.8269088374358085607305762391056961,26.8269088374358085607305762391056868,4.98418363373739980824982626021915505e-32,0.318519985451574072210177361625014189,0.414385496863929932620289009947974516,0.414385496863929932620289009947974371
15,19.2717754642279981622430073107894242,26.2874572080095385268146764469770304,26.2874572080095385268146764469769872,4.6879917606285675789776265434324914e-32,0.297684101421710127162908362551236447,0.406052783883524241399899973756743654,0.406052783883524241399899973756743028
16,19.0225880765867280019404817993614631,23.7669810249216835599799983471721573,23.7669810249216835599799983471723268,3.92320992261657725597545765530925963e-32,0.293834994539300402040868623672335985,0.367119905638339368130825740767160864,0.367119905638339368130825740767163464
17,18.476408249719495091428899141530097,24.2333361998081670218499102646557002,24.2333361998081670218499102646556941,4.52472801436933592301701503962113749e-32,0.285398353541825468979749304850466478,0.374323524289725960203697985370923681,0.374323524289725960203697985370923585
18,17.6118692806025262813838913347739864,22.2203012440258943995344421561051185,22.2203012440258943995344421561053342,3.39028589582811900830950849865310031e-32,0.27204413474432320448767100498266317,0.343228905993925734255708276103169011,0.343228905993925734255708276103172381
19,17.6089419374340051297550696708864882,21.5615040908866290065891192199964914,21.5615040908866290065891192199967349,6.58056115600824010079884636560749879e-32,0.271998917139837736866241411988957822,0.333052706145838773238991833826126953,0.333052706145838773238991833826130708
20,16.7881848503397778949325616951906292,21.4747209079879309292086925942006582,21.4747209079879309292086925942005011,6.5795772126905829405278584506082865e-32,0.259320981139044220867906427482623056,0.331712197905294588735830327169361365,0.331712197905294588735830327169358958
21,16.4915415468978533396820413132905924,19.7144563053477245544558311245076795,19.7144563053477245544558311245076117,5.26491464116049698606315324301350764e-32,0.254738839997363249983974699402568847,0.304522031255935262092971542395080441,0.304522031255935262092971542395079382
22,16.2698137034459165978736603867230024,19.8604536517860316503182944186819067,19.8604536517860316503182944186819375,8.21761422562424999125594736075128172e-32,0.251313890699843636634552545645030055,0.306777199129030993652656581010271466,0.306777199129030993652656581010271948
23,15.6287543815653198267447929703543097,18.8962888927186316718923519145179508,18.8962888927186316718923519145175964,5.66462343541271915370201955852831353e-32,0.241411680675330941242217896727797401,0.291884097014064228895359159112973967,0.291884097014064228895359159112968478
24,15.6221538140468500666195003482133329,18.1409859482171663601878508966437013,18.140985948217166360187850896643655,6.08159217235989962187190187549940398e-32,0.241309724111222139331111362863077563,0.280217207331147442403741995896465846,0.280217207331147442403741995896465124
25,15.1441951035676132190600094350477956,18.2444820170406568613386159480306874,18.2444820170406568613386159480309247,6.73227141650372101648039659688676896e-32,0.233926869868768432653406147036368045,0.281815873437733611631599622023511194,0.281815873437733611631599622023514854
26,14.8476315929292229094462435496843157,17.1956671205610492715042400516816993,17.1956671205610492715042400516817239,5.52328985532078546289959324373311122e-32,0.229345961257482188557774791414117571,0.265615211459507162094794504916618573,0.265615211459507162094794504916618958
27,14.7685227420070649046254009862825389,17.285175537902971493664777580315161,17.2851755379029714936647775803151364,7.44561676606372871246253466354136824e-32,0.228123995629822257229420123844505291,0.266997815404616840403393941695207139,0.266997815404616840403393941695206754
28,14.2438978702070054563205375524928012,16.8388619867920571572584715942985981,16.8388619867920571572584715942987768,5.70705153343685318851388945802175595e-32,0.220020306178107454720737377701186155,0.260103772421322501582219087171480718,0.260103772421322501582219087171483511
29,14.1947525940001581604112776095948806,16.1097480056872211895284476867542031,16.109748005687221189528447686754539,5.58743104569821220885133133262423121e-32,0.219261176983503010571304440739528095,0.248841414124232753250773232033381278,0.248841414124232753250773232033386454
30,13.9151893710853166443374972721200156,16.2756732731807201934105796494402504,16.2756732731807201934105796494401302,6.9886363102310957877595204092269543e-32,0.214942865629241101477559831570481806,0.251404401340882424340674145797618295,0.251404401340882424340674145797616465
31,13.6025068392354880450055043846238901,15.5534949403968023306173735448295539,15.5534949403968023306173735448295015,4.65845079746754991817769891068046475e-32,0.210112972363996472894960068415818943,0.240249175479100561386516382938045557,0.240249175479100561386516382938044739
32,13.5820262805015585565394167700910958,15.4356773741977833903791928583925238,15.4356773741977833903791928583923111,7.50350778120512787783289767012773576e-32,0.209796616627357623247095507343810277,0.238429290415020776263066975242870699,0.238429290415020776263066975242867425
33,13.195993671681881467748508741527922,15.2541308954445882935511841843204263,15.2541308954445882935511841843203215,7.06116038916332819881729038204015656e-32,0.203833711419725396424653294957870682,0.235625008033553886177030792045597933,0.23562500803355388617703079204559632
34,13.1152684757242667041668606895139378,14.6393754772956021817457837380884384,14.6393754772956021817457837380885155,4.99396894888291835777330647766865171e-32,0.202586778698589282253662289882861991,0.22612910483638888874666321921758704,0.226129104836388888746663219217588219
35,12.9538678840190188717302254162895371,14.7730422207838358866080213583727056,14.7730422207838358866080213583726763,6.47335735416701027261085881677568288e-32,0.200093682502035308087757292733314448,0.228193806373573129040779542615640799,0.228193806373573129040779542615640365
36,12.6633141025271598480261793454954299,14.2272587051686185816423766830686866,14.2272587051686185816423766830686712,4.3956799383925445676090015917532545e-32,0.195605603989568643185676650984649607,0.219763287051766250697122273960725985,0.219763287051766250697122273960725744
37,12.661116028974050271958597153205693,14.0582576621896728622887749493714695,14.0582576621896728622887749493713169,5.8194905419152539752490046224052523e-32,0.195571651147406756704798090439684353,0.21715278945065513383592296893443257,0.217152789450655133835922968934430211
38,12.3857818174434512769761137544640006,14.0057476727537800719657239818693016,14.0057476727537800719657239818693294,7.00892113926550603615615986955785962e-32,0.191318663792802128156971445376645702,0.216341686755425936928436124667213549,0.216341686755425936928436124667213982
39,12.2812138427591538062861348676534932,13.5126841068718584639338117115373452,13.5126841068718584639338117115372712,4.28801474704819089434846570557712305e-32,0.189703440346515977647946501483566769,0.20872551330914488328997098951786617,0.208725513309144883289970989517865015
40,12.1893280810889627488790359340619962,13.6456485173447652402656576964848616,13.6456485173447652402656576964846798,7.14780035549493792557258630714537788e-32,0.188284114428828094193888223561658067,0.210779366163863178711754499829857946,0.210779366163863178711754499829855129
41,11.9245704545375762077108714681649436,13.2554212637692132101417540154684689,13.2554212637692132101417540154686369,4.66717667916491344299672968422360026e-32,0.184194499732933161752985148563263592,0.204751667805373953723052286899545476,0.204751667805373953723052286899548076
42,11.922664265315873156151983995610987,13.0987491104828434329112311932755927,13.0987491104828434329112311932755958,5.44450387219077662438883665479169844e-32,0.184165055521804005528330678798059189,0.202331610076109323906642663478038485,0.202331610076109323906642663478038533
43,11.6917514740501775705849349436527088,13.13836035940510526873911923430354,13.1383603594051052687391192343036664,5.85561410381102132290791552471313107e-32,0.180598229678367836104099270476175727,0.202943470621262658369821687832065217,0.202943470621262658369821687832067167
44,11.5802482223175017174893559504950833,12.6492601281596623597445980746912533,12.6492601281596623597445980746911825,4.17460377104920988529938720058450231e-32,0.178875879531685592595564820363773467,0.195388517362612146107607095014051454,0.195388517362612146107607095014050346
45,11.5274443355256543916562062060780847,12.7082480317396611009036080713888471,12.7082480317396611009036080713887562,6.40012291025417183932919302709267246e-32,0.178060237110966134686431849129384285,0.196299682039917389087108835503159191,0.196299682039917389087108835503157794
46,11.2999148081244036046705057263361913,12.427306432851926708535700419607741,12.4273064328519267085357004196079121,6.76280624535919272883127428164945564e-32,0.174545671313068023694302049931024285,0.191960079413677269019701669895450807,0.191960079413677269019701669895453431
47,11.2907955481089004946670358130820719,12.1972818869035446609666711117539117,12.197281886903544660966671111753924,5.66155245045828175165265891705006444e-32,0.174404809422663328731594376083666965,0.188406973972371008621755456103109088,0.188406973972371008621755456103109281
48,11.1372102497108446941284685914843349,12.2571626554948887218450414088858134,12.2571626554948887218450414088858072,5.81661180647929743958576110307811989e-32,0.172032433217363764982276987455882487,0.189331930410538481208155568368631015,0.189331930410538481208155568368630919
49,11.0190339698885680000196594932042035,11.8863033298374371971612159528293577,11.88630332983743719716121595282937,4.21873100417792070472655090434701637e-32,0.170207007234503277993722181795388528,0.183603401385430193947702781225363889,0.183603401385430193947702781225364081
50,11.0002075792549687724345832546223059,11.9004327201930092857469342919226348,11.9004327201930092857469342919225979,6.47736103912565106639106767829115785e-32,0.169916202830457592544448365522840746,0.18382165293570600270193376244113129,0.183821652935706002701933762441130712

